Reactive-infiltration instabilities in rocks. Fracture dissolution

A reactive fluid dissolving the surface of a uniform fracture will trigger an instability in the dissolution front, leading to spontaneous formation of pronounced well-spaced channels in the surrounding rock matrix. Although the underlying mechanism is similar to the wormhole instability in porous rocks there are significant differences in the physics, due to the absence of a steadily propagating reaction front. In previous work we have described the geophysical implications of this instability in regard to the formation of long conduits in soluble rocks. Here we describe a more general linear stability analysis, including axial diffusion, transport limited dissolution, non-linear kinetics, and a finite length system.

==> SI/6.1.txt <==
g1 := proc (u, G) options operator, arrow; 3*u*sqrt(-36*G-48*G^2+729*u^2+1782*G*u^2+1077*G^2*u^2-12*G^2*u^4) end proc; g2 := proc (u, G) options operator, arrow; (1/2)*2^(2/3)*((2*G-81*u^2-99*G*u^2+g1(u, G))/G)^(1/3) end proc; g3 := proc (u, G) options operator, arrow; (1/2)*(-2*G+81*u^2+99*G*u^2+g1(u, G))/(G*(1+3*u^2)^2) end proc; g4 := proc (u, G) options operator, arrow; sqrt(24+72*u^2+(12+36*u^2)*g2(u, G)*g3(u, G)-12*g2(u, G)^2) end proc;

new1 := proc (z, u, omega, G) options operator, arrow; z*hypergeom([(1/3)*(1+3*u^2)/g2(u, G)+4/3+(1/3)*g2(u, G), -(1/6)*(1+3*u^2)/g2(u, G)+4/3-(1/6)*g2(u, G)-(1/12)*g4(u, G), 4/3-(1/6)*g2(u, G)+(1/6)*g2(u, G)^2*g3(u, G)+(1/12)*g4(u, G)], [1+u, 1-u], -G*z/(omega*(1+G))) end proc;

new3 := proc (z, u, omega, G) options operator, arrow; z^(1+u)*hypergeom([(1/3)*(1+3*u^2)/g2(u, G)+4/3+u+(1/3)*g2(u, G), -(1/6)*(1+3*u^2)/g2(u, G)+4/3+u-(1/6)*g2(u, G)-(1/12)*g4(u, G), 4/3+u-(1/6)*g2(u, G)+(1/6)*g2(u, G)^2*g3(u, G)+(1/12)*g4(u, G)], [1+u, 1+2*u], -G*z/(omega*(1+G))) end proc;


==> SI/6.4.txt <==
sol1 := proc (x) options operator, arrow; exp(-x)*hypergeom([], [u+1, -u+1], 3*u^2*exp(-x)/omega) end proc;

sol3 := proc (x) options operator, arrow; exp(-(u+1)*x)*hypergeom([], [u+1, 2*u+1], 3*u^2*exp(-x)/omega) end proc;


==> SI/6.5.txt <==
g1 := proc (u, Pe) options operator, arrow; (-72*u^2-324*u^2*Pe+8+12*sqrt(3)*u*sqrt(-4*u^4+8*u^2-4+108*u^2*Pe+243*Pe^2*u^2-12*Pe))^(1/3) end proc; g2 := proc (u, Pe) options operator, arrow; (1/2)*Pe-(1/2)*sqrt(Pe^2+4*u^2+4*Pe+4) end proc;

new2 := proc (x, u, omega, Pe) options operator, arrow; exp(-(u+1)*x)*hypergeom([(1/6)*g1(u, Pe)+4/3+u+(2/3)*(3*u^2+1)/g1(u, Pe), -(1/12)*g1(u, Pe)+4/3+u-(1/3)*(3*u^2+1)/g1(u, Pe)+((1/12)*I)*sqrt(3)*g1(u, Pe)-((1/3)*I)*sqrt(3)*(3*u^2+1)/g1(u, Pe), -(1/12)*g1(u, Pe)+4/3+u-(1/3)*(3*u^2+1)/g1(u, Pe)-((1/12)*I)*sqrt(3)*g1(u, Pe)+((1/3)*I)*sqrt(3)*(3*u^2+1)/g1(u, Pe)], [1+2*u, 2+u-g2(u, Pe)+Pe, 2+u+g2(u, Pe)], -exp(-x)/omega) end proc;
 
new3 := proc (x, u, omega, Pe) options operator, arrow; exp(g2(u, Pe)*x)*hypergeom([(1/6)*g1(u, Pe)+1/3-g2(u, Pe)+(2/3)*(3*u^2+1)/g1(u, Pe), -(1/12)*g1(u, Pe)+1/3-g2(u, Pe)-(1/3)*(3*u^2+1)/g1(u, Pe)+((1/12)*I)*sqrt(3)*g1(u, Pe)-((1/3)*I)*sqrt(3)*(3*u^2+1)/g1(u, Pe), -(1/12)*g1(u, Pe)+1/3-g2(u, Pe)-(1/3)*(3*u^2+1)/g1(u, Pe)-((1/12)*I)*sqrt(3)*g1(u, Pe)+((1/3)*I)*sqrt(3)*(3*u^2+1)/g1(u, Pe)], [1-2*g2(u, Pe)+Pe, u-g2(u, Pe), -u-g2(u, Pe)], -exp(-x)/omega) end proc;


==> SI/README.txt <==
The following files are provided to help reproduce our results.

Maple file spectral.mw for Eq. 4.32
	Spectral method for the general solution 4.32

Maple files (*.mw) for Eqs. 6.1, 6.4, 6.5
	We recommend starting with the simplest solution, 6.4, then progressing
to 6.5 and finally 6.1. The Maple files should execute on selecting !!!
Other parameters can then be selected for the dispersion equation.
Note that for large wavevectors the solutions take longer and require more
digits. In addition there are many more roots, and trial and error is needed
to find the largest root. Some additional functions that we use to help
automate the root finding are included.

Text files (*.txt) for Eqs. 6.1, 6.4, 6.5
	These files contain the decaying solutions to the ODE. They can be read
directly into Maple or converted to Mathematica with a bit of editing.

